Local Volume HI Survey: the far-infrared radio correlation

In this paper we measure the far-infrared (FIR) and radio flux densities of a sample of 82 local gas-rich galaxies, including 70 "dwarf" galaxies ($M_* < 10^9 M_\odot$), from the Local Volume HI Survey (LVHIS), which is close to volume limited. It is found that LVHIS galaxies hold a tight linear FIR-radio correlation (FRC) over four orders of magnitude ($F_{1.4GHz} \propto F_{FIR}^{1.00\pm0.08}$). However, for detected galaxies only, a trend of larger FIR-to-radio ratio with decreasing flux density is observed. We estimate the star formation rate by combining UV and mid-IR data using empirical calibration. It is confirmed that both FIR and radio emission are strongly connected with star formation but with significant non-linearity. Dwarf galaxies are found radiation deficient in both bands, when normalized by star formation rate. It urges a "conspiracy" to keep the FIR-to-radio ratio generally constant for dwarf galaxies. By using partial correlation coefficient in Pearson definition, we identify the key galaxy properties associated with the FIR and radio deficiency. Some major factors, such as stellar mass surface density, will cancel out when taking the ratio between FIR and radio fluxes. The remaining factors, such as HI-to-stellar mass ratio and galaxy size, are expected to cancel each other due to the distribution of galaxies in the parameter space. Such cancellation is probably responsible for the "conspiracy" to keep the FRC alive.

==> table/table1.txt <==
Title: Local Volume HI Survey: the far-infrared radio correlation
Authors: Li Shao, Baerbel S. Koribalski, Jing Wang, Luis C. Ho, Lister Staveley-Smith
Table: Basic properties of the LVHIS sample
================================================================================
Byte-by-byte Description of file: table1.txt
--------------------------------------------------------------------------------
   Bytes Format Units     Label     Explanations
--------------------------------------------------------------------------------
   1-  9 A9     ---         LVHIS     LVHIS ID
  11- 25 A15    ---         Name      Optical counterpart
  27- 34 A8     ---         HIPASS    HIPASS ID
  36- 43 F8.4   deg         RAdeg     Right ascension
  45- 53 F9.5   deg         DEdeg     Declination
  55- 58 F4.2   Mpc         Dis       Distance
  60- 65 A6     ---         MType     Morphological type
  67- 71 F5.2   [solMass]   logMstar  Stellar mass
  73- 76 F4.2   [solMass]   logMHI    HI mass
--------------------------------------------------------------------------------
--------------------------------------------------------------------------------
LVHIS 001 ESO 349-G031    J0008-34   2.0557 -34.57833 3.21 IBm     7.29 7.07 
LVHIS 002 ESO 294-G010               6.6390 -41.85530 1.92 dS0/Im  6.71      
LVHIS 003 ESO 410-G005    J0015-32   3.8815 -32.17994 1.92 dS0-a   6.23 5.91 
LVHIS 004 NGC 55          J0015-39   3.7233 -39.19664 2.13 SBm     9.36 9.34 
LVHIS 005 NGC 300         J0054-37  13.7228 -37.68439 2.15 Sd      9.49 9.36 
LVHIS 006 NGC 253         J0047-25  11.8880 -25.28822 3.94 SABc   10.43 9.43 
LVHIS 007 NGC 247         J0047-20  11.7856 -20.76039 3.65 SABd    9.74 9.32 
LVHIS 008 NGC 625         J0135-41  23.7693 -41.43619 3.89 SBm     8.70 7.94 
LVHIS 009 ESO 245-G005    J0145-43  26.2656 -43.59804 4.43 IBm     8.31 8.59 
LVHIS 010 ESO 245-G007    J0150-44  27.7764 -44.44469 0.44 Im      6.77 4.92 
LVHIS 011 ESO 115-G021    J0237-61  39.4470 -61.33669 4.99 SBdm    8.06 8.81 
LVHIS 012 ESO 154-G023    J0256-54  44.2099 -54.57142 5.76 SBm     8.74 9.01 
LVHIS 013 ESO 199-G007    J0258-49  44.5174 -49.38305 6.60 Sd      7.00 7.22 
LVHIS 014 NGC 1313        J0317-66  49.5669 -66.49825 4.07 SBd     9.49 9.28 
LVHIS 015 NGC 1311        J0320-52  50.0290 -52.18553 5.20 SBm     8.23 7.94 
LVHIS 016 AM 0319-662     J0321-66  50.2600 -66.31917 3.98 dIrr    7.11 5.96 
LVHIS 017 IC 1959         J0333-50  53.3025 -50.41425 6.05 SBm     8.54 8.35 
LVHIS 018 NGC 1705        J0454-53  73.5563 -53.36106 5.11 S0      8.24 7.87 
LVHIS 019 ESO 252-IG001   J0457-42  74.2446 -42.80389 7.20 dIrr    7.32 8.09 
LVHIS 020 ESO 364-G?029   J0605-33  91.4384 -33.08084 7.60 IBm     7.58 8.48 
LVHIS 021 AM 0605-341     J0607-34  91.8321 -34.20444 7.40 SBdm    7.90 8.08 
LVHIS 022 NGC 2188        J0610-34  92.5397 -34.10621 7.40 SBm     8.93 8.65 
LVHIS 023 ESO 121-G020    J0615-57  93.9758 -57.72546 6.05 Im      7.22 7.80 
LVHIS 024 ESO 308-G022    J0639-40  99.8863 -40.72083 7.70 dIrr    7.82 7.79 
LVHIS 025 AM 0704-582     J0705-58 106.3283 -58.52028 4.90 SBm     6.18 8.27 
LVHIS 026 ESO 059-G001    J0731-68 112.8258 -68.18799 4.57 IBm     8.08 7.92 
LVHIS 027 NGC 2915        J0926-76 141.5480 -76.62633 3.78 I0      8.40 8.50 
LVHIS 028 ESO 376-G016    J1043-37 160.8627 -37.04260 7.10 dIrr    8.01 8.09 
LVHIS 029 ESO 318-G013    J1047-38 161.9233 -38.85367 6.50 SBd     7.36 7.96 
LVHIS 030 ESO 215-G?009   J1057-48 164.3746 -48.17861 5.25 dIrr    7.96 8.85 
LVHIS 031 NGC 3621        J1118-32 169.5688 -32.81406 6.70 Sd      9.67 9.96 
LVHIS 032                 J1131-31 172.8942 -31.67453 6.70 dIrr         7.03 
LVHIS 033                 J1132-32 173.2954 -32.96328 6.70 dIrr    7.73 7.03 
LVHIS 034 ESO 320-G014    J1137-39 174.4718 -39.22034 6.08 dIrr    8.08 7.23 
LVHIS 035 ESO 379-G007    J1154-33 178.6812 -33.55999 5.22 dIrr    7.30 7.49 
LVHIS 036 ESO 379-G024    J1204-35 181.2361 -35.74303 4.90 dIrr    7.54 7.16 
LVHIS 037 ESO 321-G014    J1214-38 183.4567 -38.23137 3.18 IBm     7.02 7.08 
LVHIS 038 IC 3104         J1219-79 184.6919 -79.72607 2.27 IBm     8.18 6.99 
LVHIS 039 ESO 381-G018    J1244-35 191.1766 -35.96672 5.32 dIrr    7.21 7.24 
LVHIS 040 ESO 381-G020    J1246-33 191.5028 -33.83694 5.45 IBm     7.41 8.36 
LVHIS 041                 J1247-77 191.8850 -77.58164 3.16 Im      7.07 6.99 
LVHIS 042 [CFC97] CEN 06  J1305-40 196.2587 -40.08278 5.78 dIrr    7.75 7.55 
LVHIS 043 NGC 4945        J1305-49 196.3645 -49.46821 3.80 SBcd   10.15 9.14 
LVHIS 044 ESO 269-G058    J1310-46 197.6372 -46.99091 3.80 I0      8.47 7.26 
LVHIS 045                 J1321-31 200.2892 -31.53367 5.22 dIrr         7.53 
LVHIS 046 NGC 5102        J1321-36 200.4900 -36.63024 3.40 S0      9.48 8.36 
LVHIS 047 AM 1321-304     J1324-30 201.1510 -30.97181 4.63 dIrr    7.88 6.93 
LVHIS 048 NGC 5128        J1324-42 201.3651 -43.01911 3.75 S0     11.02 8.48 
LVHIS 049 IC 4247         J1326-30 201.6851 -30.36242 4.97 S?      7.49 7.28 
LVHIS 050 ESO 324-G024    J1327-41 201.9057 -41.48068 3.73 Im      8.04 8.23 
LVHIS 051 ESO 270-G017    J1334-45 203.6971 -45.54750 6.95 SBm     8.74 8.84 
LVHIS 052 UGCA 365        J1336-29 204.1296 -29.23489 5.25 Im      7.18 7.43 
LVHIS 053 NGC 5236        J1337-29 204.2540 -29.86542 4.92 Sc     10.50 9.91 
LVHIS 054                 J1337-39 204.3542 -39.89631 4.83 Im           7.57 
LVHIS 055 NGC 5237        J1337-42 204.4127 -42.84697 3.40 I0      8.28 7.48 
LVHIS 056 ESO 444-G084    J1337-28 204.3333 -28.04500 4.61 Im      6.91 7.91 
LVHIS 057 NGC 5253        J1339-31 204.9832 -31.64011 3.56 S0      8.61 7.96 
LVHIS 058 IC 4316         J1340-28 205.0767 -28.89222 4.41 IBm     7.91 7.08 
LVHIS 059 NGC 5264        J1341-29 205.4028 -29.91308 4.53 IBm     8.66 7.69 
LVHIS 060 ESO 325-G?011   J1345-41 206.2521 -41.86111 3.40 IBm     7.14 7.86 
LVHIS 061                 J1348-37 207.1421 -37.96889 5.75 dIrr         7.10 
LVHIS 062 ESO 174-G?001   J1348-53 206.9921 -53.34747 3.60 Im?     7.64 8.20 
LVHIS 063 ESO 383-G087    J1349-36 207.3229 -36.06344 3.45 SBdm    8.94 7.85 
LVHIS 064                 J1351-47 207.8383 -46.99806 5.73 dIrr         7.44 
LVHIS 065 NGC 5408        J1403-41 210.8371 -41.37769 4.81 IBm     8.25 8.44 
LVHIS 066 Circinus Galaxy J1413-65 213.2915 -65.33922 4.20 Sb     10.09 9.83 
LVHIS 067 UKS 1424-460    J1428-46 217.0154 -46.30167 3.58 IBm     7.53 7.70 
LVHIS 068 ESO 222-G010    J1434-49 218.7608 -49.42064 5.80 dIrr    7.79 7.70 
LVHIS 069                 J1441-62 220.4258 -62.76783 6.00 dIrr    7.77 7.31 
LVHIS 070 ESO 272-G025    J1443-44 220.8563 -44.70525 5.90 dIrr    8.04 7.11 
LVHIS 071 ESO 223-G009    J1501-48 225.2861 -48.29046 6.49 Im      8.86 8.98 
LVHIS 072 ESO 274-G001    J1514-46 228.5577 -46.80794 3.09 Sd      9.01 8.49 
LVHIS 073                 J1526-51 231.5933 -51.17506 5.70 dIrr    6.92 7.58 
LVHIS 074 ESO 137-G018    J1620-60 245.2433 -60.49103 6.40 Sc      8.43 8.62 
LVHIS 075 IC 4662         J1747-64 266.7869 -64.64176 2.44 IBm     8.01 8.16 
LVHIS 076 ESO 461-G036    J2003-31 300.9891 -31.68161 7.83 dIrr    8.15 8.03 
LVHIS 077 IC 5052         J2052-69 313.0232 -69.20164 6.03 SBd     9.09 8.89 
LVHIS 078 IC 5152         J2202-51 330.6730 -51.29644 1.97 Im      8.15 7.95 
LVHIS 079 UGCA 438        J2326-32 351.6147 -32.38875 2.18 IBm     6.87 6.62 
LVHIS 080 UGCA 442        J2343-31 355.9398 -31.95678 4.27 SBm     7.34 8.35 
LVHIS 081 ESO 149-G003    J2352-52 358.0117 -52.57772 5.90 IBm     7.41 7.77 
LVHIS 082 NGC 7793        J2357-32 359.4576 -32.59103 3.91 Sd      9.47 8.95 


==> table/table2.txt <==
Title: Local Volume HI Survey: the far-infrared radio correlation
Authors: Li Shao, Baerbel S. Koribalski, Jing Wang, Luis C. Ho, Lister Staveley-Smith
Table: Flux measurements of LVHIS galaxies
================================================================================
Byte-by-byte Description of file: table2.txt
--------------------------------------------------------------------------------
   Bytes Format Units       Label    Explanations
--------------------------------------------------------------------------------
   1-  9 A9     ---         LVHIS    LVHIS ID
  11- 15 F5.3   mJy/beam    rms      1.4 GHz image rms
  17- 21 F5.1   arcsec      AperMaj  Major axis of photometry aperture
  23- 27 F5.1   arcsec      AperMin  Minor axis of photometry aperture
  29- 31 I3     deg         AperPA   Position angle of photometry aperture
  33- 33 A1     ---       l_f1.4     Upper limit flag of 1.4 GHz flux density
  35- 41 F7.2   mJy         f1.4     1.4 GHz flux density
  43- 48 F6.2   mJy       e_f1.4     Uncertainty of 1.4 GHz flux density
  50- 50 I1     ---       f_f1.4     Measurement flag of 1.4 GHz flux density
  52- 52 A1     ---       r_f1.4     Literature reference of 1.4 GHz flux density
  54- 54 A1     ---       l_f60      Upper limit flag of 60 micron flux density
  56- 63 F8.3   Jy          f60      60 micron flux density
  65- 70 F6.2   Jy        e_f60      Uncertainty of 60 micron flux density
  72- 72 A1     ---       l_f100     Upper limit flag of 100 micron flux density
  74- 80 F7.2   Jy          f100     100 micron flux density
  82- 87 F6.2   Jy        e_f100     Uncertainty of 100 micron flux density
  89- 89 A1     ---       l_fFIR     Upper limit flag of FIR flux density
  91- 97 F7.2   10-14Wm-2   fFIR     FIR flux density
  99-103 F5.1   10-14Wm-2 e_fFIR     Uncertainty of FIR flux density
--------------------------------------------------------------------------------
Note (1):   Flag f_f1.4:
            0 = no broad band data; 1 = aperture flux density;
            2 = sfind flux density; 3 = aperture upper limit;
            4 = 3-sigma upper limit (assuming point source); 5 = literature
Note (2):   Literature r_f1.4:
            a = Condon et al. 1996; b = Williams & Bower 2010;
            c = Cannon & Skillman 2004; d = Elmouttie et al. 1997;
            e = Tingay et al. 2003; f = Wright & Otrupcek 1990
--------------------------------------------------------------------------------
LVHIS 001 0.041  24.8  24.8   0 <    0.98        3   <    0.170        <    0.38        <    0.74       
LVHIS 002        25.6  19.7   6                  0   <    0.160        <    0.46        <    0.78       
LVHIS 003 0.046  34.2  28.3  54 <    1.50        3   <    0.120        <    0.37        <    0.61       
LVHIS 004       879.0 237.6 108    381.00  19.00 5 a     66.000   7.00     96.00  10.00    334.00  25.0 
LVHIS 005       580.7 387.1 111                  0       17.000   2.00     45.00   5.00    113.00   8.0 
LVHIS 006 0.976 899.5 224.9  52   5970.00  90.00 5 b   1031.000 103.00   1240.00 124.00   4912.00 370.0 
LVHIS 007       574.1 172.4 174                  0       10.000   1.00     28.00   3.00     69.00   5.0 
LVHIS 008       194.5  59.8  92     10.00   1.00 5 c      6.300   0.60      9.00   0.90     32.00   2.0 
LVHIS 009 0.067  97.5  93.8 122      1.16   0.07 2        0.220   0.04      0.30   0.10      1.20   0.2 
LVHIS 010        70.7  63.6  90                  0   <    0.140        <    0.29        <    0.57       
LVHIS 011 0.047 147.6  24.3  44      3.00   0.70 1        0.110   0.03      0.40   0.10      0.80   0.2 
LVHIS 012 0.072 233.9  68.3  38      1.23   0.08 2        0.370   0.06      0.90   0.20      2.30   0.3 
LVHIS 013 0.046  21.9   8.7   4 <    0.60        3   <    0.083        <    0.28        <    0.45       
LVHIS 014 0.063 326.5 226.8  39    391.00   7.00 1       33.000   3.00     63.00   6.00    186.00  13.0 
LVHIS 015 0.042  95.2  27.2  40      2.80   0.50 1        0.530   0.06      1.00   0.20      2.90   0.3 
LVHIS 016 0.038  22.6  18.6 121 <    0.83        3   <    0.087        <    0.40        <    0.57       
LVHIS 017 0.038  98.6  20.8 147      3.90   0.50 1        0.550   0.07      1.20   0.20      3.30   0.3 
LVHIS 018 0.038  53.6  40.6  28      9.90   0.60 1        1.100   0.10      1.80   0.20      6.00   0.5 
LVHIS 019 0.090  41.1  10.8  56 <    1.90        3   <    0.150        <    0.40        <    0.70       
LVHIS 020 0.129  66.7  47.6  52 <    1.80        3        0.100   0.03      0.34   0.09      0.80   0.2 
LVHIS 021 0.059  40.6  20.3  92      0.61   0.07 2        0.140   0.03 <    0.35        <    1.00       
LVHIS 022 0.047 163.6  38.1 175     12.00   1.00 1        3.400   0.30      5.70   0.60     18.00   1.0 
LVHIS 023 0.063  23.6  20.0  49 <    0.82        3   <    0.068        <    0.31        <    0.44       
LVHIS 024 0.048  14.9  14.9   0 <    0.82        3   <    0.084             0.22   0.06 <    0.63       
LVHIS 025 0.050  10.0   6.6  43 <    0.52        3   <    0.110        <    0.35        <    0.57       
LVHIS 026 0.046  55.5  42.7  83      0.70   0.04 2        0.170   0.03 <    0.33        <    1.10       
LVHIS 027 0.044  72.2  36.1 129      2.80   0.50 1        1.400   0.10      1.40   0.20      6.30   0.5 
LVHIS 028 0.059  23.1  18.5 129      1.50   0.30 1   <    0.160        <    0.41        <    0.73       
LVHIS 029 0.054  63.7  10.0  75 <    0.86        3        0.100   0.03 <    0.46        <    0.99       
LVHIS 030 0.036  18.4   9.2  72 <    0.53        3        0.150   0.05 <    2.30        <    3.50       
LVHIS 031 0.101 291.0 145.5 159    197.00   4.00 1       33.000   3.00     78.00   8.00    206.00  15.0 
LVHIS 032 0.057                 <    0.17        4   <    0.140        <    0.73        <    1.00       
LVHIS 033 0.102  19.5  15.3 137 <    2.20        3   <    0.150        <    0.96        <    1.30       
LVHIS 034 0.079  20.6  16.9  86 <    1.30        3   <    0.270        <    1.40        <    2.00       
LVHIS 035 0.061  15.4  13.1  90 <    0.64        3   <    0.110        <    0.28        <    0.49       
LVHIS 036 0.079  17.4  13.0  30 <    1.10        3   <    0.150        <    0.68        <    0.98       
LVHIS 037 0.051  41.1  17.6  20 <    0.74        3   <    0.110        <    0.47        <    0.69       
LVHIS 038        70.7  40.1  45                  0        0.310   0.05      1.30   0.30      2.60   0.4 
LVHIS 039 0.047  24.2  14.2  83 <    0.88        3   <    0.170        <    0.60        <    0.93       
LVHIS 040 0.047  71.4  28.6 138 <    0.98        3   <    0.140        <    0.36        <    0.63       
LVHIS 041        15.4  15.4  29                  0   <    0.220        <    0.89        <    1.30       
LVHIS 042 0.049  31.4  16.5  94 <    1.20        3   <    0.140             0.50   0.10 <    1.30       
LVHIS 043 0.492 698.2 161.2  43   6450.00 100.00 5 d    635.000  64.00   1214.00 122.00   3594.00 258.0 
LVHIS 044 0.041 103.2  60.7  77      0.87   0.06 2        0.600   0.06      1.10   0.10      3.30   0.3 
LVHIS 045 0.044                 <    0.13        4   <    0.170        <    0.27        <    0.64       
LVHIS 046 0.043 291.0 121.3  48      1.76   0.05 2        1.300   0.10      4.10   0.50      9.40   0.7 
LVHIS 047 0.058  31.2  24.0 118 <    0.82        3   <    0.180        <    0.78        <    1.10       
LVHIS 048       920.4 708.0  32   4520.00 226.00 5 e    236.000  24.00    396.00  40.00   1265.00  91.0 
LVHIS 049 0.064  43.5  17.4 158 <    1.50        3   <    0.160        <    0.50        <    0.82       
LVHIS 050 0.063  89.9  68.1  50 <    4.50        3        0.170   0.05      0.70   0.10      1.40   0.2 
LVHIS 051       342.0  40.2 118                  0        1.400   0.10      3.30   0.40      8.70   0.7 
LVHIS 052 0.048  35.0  14.4  31 <    0.93        3   <    0.160        <    0.37        <    0.70       
LVHIS 053 0.985 461.3 390.9  45   2445.00 122.00 5 a    283.000  28.00    475.00  48.00   1518.00 110.0 
LVHIS 054 0.057   6.7   6.7  11 <    0.44        3   <    0.150        <    0.71        <    1.00       
LVHIS 055 0.046  65.2  50.1 103      0.79   0.05 2        0.390   0.06      0.80   0.10      2.30   0.3 
LVHIS 056        39.2  24.5 126                  0   <    0.140        <    0.41        <    0.68       
LVHIS 057 0.082 154.5  66.6  42     86.00   2.00 1       35.000   3.00     30.00   3.00    152.00  12.0 
LVHIS 058 0.058  18.4  11.5  52 <    0.57        3        0.140   0.04      0.25   0.03      0.80   0.1 
LVHIS 059 0.141 102.1  62.3  65 <    5.30        3        0.330   0.07      1.00   0.20      2.30   0.3 
LVHIS 060 0.066  81.1  40.5 128      6.00   1.00 1        0.730   0.09      2.00   0.40      4.90   0.5 
LVHIS 061 0.112   9.9   7.4  39 <    1.10        3   <    0.250        <    0.95        <    1.50       
LVHIS 062 0.047  55.9  19.1   2 <    0.94        3        0.210   0.04 <    1.30        <    2.40       
LVHIS 063 0.063 171.4 137.1  93      3.10   0.20 2        1.600   0.20      4.00   0.40     10.30   0.8 
LVHIS 064 0.039   8.1   6.5  20 <    0.31        3   <    0.120        <    0.71        <    0.97       
LVHIS 065 0.072  83.9  51.5  62     40.00   1.00 1        3.800   0.40      3.30   0.30     16.00   1.0 
LVHIS 066       259.4 129.7  40   1500.00  75.00 5 f    338.000  34.00    364.00  37.00   1556.00 119.0 
LVHIS 067 0.041  29.9  15.0 122 <    0.87        3   <    0.170        <    0.74        <    1.10       
LVHIS 068 0.085  11.7  11.7  18 <    0.99        3   <    0.220        <    0.88        <    1.30       
LVHIS 069 0.608   9.2   9.2   7 <    7.80        3   <    1.800        <    3.30        <    7.30       
LVHIS 070 0.043  48.3  29.2  65 <    0.88        3   <    0.170        <    0.69        <    1.00       
LVHIS 071 0.038  75.3  67.8 134      4.70   0.80 1        1.800   0.20      6.30   0.70     14.00   1.0 
LVHIS 072 0.061 294.4  49.1  38      8.00   1.00 1        1.400   0.20 <    4.40        <   11.00       
LVHIS 073 0.088                 <    0.27        4   <    0.710        <    3.30        <    4.80       
LVHIS 074 0.045 117.2  43.9  30      3.90   0.60 1        2.500   0.30      4.50   0.60     14.00   1.0 
LVHIS 075 0.048  65.2  34.7 126     29.20   0.80 1        9.600   1.00     11.00   1.00     45.00   3.0 
LVHIS 076 0.046  16.4   8.2  22 <    0.43        3   <    0.150        <    0.37        <    0.68       
LVHIS 077 0.044 213.3  39.4 143      8.70   0.60 1        3.200   0.30      6.10   0.60     18.00   1.0 
LVHIS 078 0.073 147.6  98.4 100      8.00   2.00 1        3.900   0.40      7.60   0.80     22.00   2.0 
LVHIS 079 0.038  50.6  44.0 138 <    1.50        3   <    0.180        <    0.53        <    0.90       
LVHIS 080 0.057 113.2  22.6  48 <    1.40        3                                                      
LVHIS 081 0.043  63.0  10.5 148 <    0.71        3        0.220   0.04      0.40   0.10      1.30   0.2 
LVHIS 082       311.9 178.2  98    103.00   5.00 5 a     19.000   2.00     55.00   5.00    132.00   9.0 


==> table/table4.txt <==
Title: Local Volume HI Survey: the far-infrared radio correlation
Authors: Li Shao, Baerbel S. Koribalski, Jing Wang, Luis C. Ho, Lister Staveley-Smith
Table: Derived galaxy properties of gold sample
================================================================================
Byte-by-byte Description of file: table4.txt
--------------------------------------------------------------------------------
   Bytes Format Units               Label      Explanations
--------------------------------------------------------------------------------
   1-  9 A9     ---                 LVHIS      LVHIS ID
  11- 22 A12    ---                 Name       Optical counterpart
  24- 28 F5.2   [solMass]           logMstar   Stellar mass
  30- 33 F4.2   [solMass]         e_logMstar   Uncertainty of stellar mass
  35- 39 F5.2   [solMass/yr]        logSFR     Star formation rate
  41- 44 F4.2   [solMass/yr]      e_logSFR     Uncertainty of tar formation rate
  46- 49 F4.2   [solMass]           logMHI     HI mass
  51- 54 F4.2   [solMass]         e_logMHI     Uncertainty of HI mass
  56- 58 F3.1   ---                 cons       Stellar light concentration
  60- 62 F3.1   ---               e_cons       Uncertainty of stellar light concentration
  64- 67 F4.1   kpc                 D25        25 mag/arcsec^2 diameter in B band
  69- 71 F3.1   kpc               e_D25        Uncertainty of 25 mag/arcsec^2 diameter in B band
  73- 76 F4.2   kpc                 RUV        FUV 50 percent light radius
  78- 81 F4.2   kpc               e_RUV        Uncertainty of FUV 50 percent light radius
  83- 86 F4.2   [solMass/kpc2]      logmustar  Stellar mass surface density
  88- 91 F4.2   [solMass/kpc2]    e_logmustar  Uncertainty of stellar mass surface density
  93- 97 F5.2   [solMass/yr/kpc2]   logmuSFR   Star formation rate surface density
  99-102 F4.2   [solMass/yr/kpc2] e_logmuSFR   Uncertainty of star formation rate surface density
--------------------------------------------------------------------------------
--------------------------------------------------------------------------------
LVHIS 004 NGC 55        9.36 0.10 -0.72 0.05 9.34 0.07 3.6 0.5 18.2 1.8 1.16 0.12 2.01 0.12 -0.94 0.08 
LVHIS 006 NGC 253      10.43 0.10  0.59 0.06 9.43 0.07 3.2 0.4 34.4 3.4 3.07 0.31 2.84 0.12  0.17 0.09 
LVHIS 008 NGC 625       8.70 0.10 -1.34 0.05 7.94 0.09 3.6 0.5  7.3 0.7 0.06 0.01 2.00 0.12 -1.20 0.08 
LVHIS 009 ESO 245-G005  8.31 0.10 -1.60 0.07 8.59 0.07 2.4 0.3  4.2 0.4 0.61 0.06 1.15 0.12 -2.41 0.09 
LVHIS 011 ESO 115-G021  8.06 0.10 -1.88 0.07 8.81 0.07 2.8 0.4  7.1 0.7 0.92 0.09 1.28 0.12 -2.79 0.09 
LVHIS 014 NGC 1313      9.49 0.10 -0.29 0.05 9.28 0.07 3.3 0.5 12.9 1.3 1.00 0.10 1.83 0.12 -1.10 0.08 
LVHIS 015 NGC 1311      8.23 0.10 -1.89 0.07 7.94 0.08 3.1 0.4  4.8 0.5 0.33 0.03 1.69 0.12 -2.84 0.09 
LVHIS 017 IC 1959       8.54 0.10 -1.58 0.06 8.35 0.07 2.5 0.3  5.8 0.6 0.80 0.08 2.02 0.12 -2.50 0.09 
LVHIS 027 NGC 2915      8.40 0.10 -1.58 0.06 8.50 0.08 3.3 0.5  2.6 0.3 0.22 0.02 2.22 0.12 -2.01 0.09 
LVHIS 031 NGC 3621      9.67 0.10 -0.15 0.05 9.96 0.07 3.0 0.4 18.9 1.9 4.02 0.40 2.28 0.13 -1.32 0.08 
LVHIS 044 ESO 269-G058  8.47 0.10 -2.75 0.10 7.26 0.10 3.3 0.5  3.8 0.4 0.24 0.02 1.78 0.12 -3.36 0.11 
LVHIS 053 NGC 5236     10.50 0.10  0.47 0.05 9.91 0.07 3.3 0.5 22.0 2.2 1.78 0.18 2.50 0.12 -0.65 0.08 
LVHIS 055 NGC 5237      8.28 0.10 -2.51 0.09 7.48 0.16 3.1 0.4  2.1 0.2 0.17 0.02 2.11 0.12 -3.10 0.11 
LVHIS 075 IC 4662       8.01 0.10 -1.31 0.05 8.16 0.07 2.8 0.4  1.5 0.2 0.27 0.03 1.92 0.12 -1.01 0.08 
LVHIS 077 IC 5052       9.09 0.10 -1.21 0.05 8.89 0.09 2.8 0.4 12.5 1.2 1.03 0.10 2.02 0.12 -1.91 0.08 
LVHIS 078 IC 5152       8.15 0.11 -1.79 0.06 7.95 0.08 3.0 0.4  2.8 0.3 0.21 0.02 1.88 0.13 -1.86 0.09 
LVHIS 082 NGC 7793      9.47 0.10 -0.60 0.05 8.95 0.06 2.6 0.4 11.8 1.2 1.28 0.13 2.03 0.12 -1.34 0.08 

